Canonical Procedural Actions: An Auditable Annotation Protocol for Tool-Use Agent Traces

Tool-use agent traces identify messages and API calls, but procedural analyses also need explicit units of action and inspectable links to their evidence. We present Canonical Procedural Actions (CPAs), an annotation protocol that records a procedural function, its first agent-event anchor, the agent events that realize it, and separate contextual evidence. Multiple actions may share a message anchor without an inferred within-message order. A retail case study produces a versioned 24-entry codebook through open induction, recorded consolidation, and successive application audits. Two isolated LLM contexts annotate 32 trajectories disjoint from development at the trajectory level, producing 499 and 491 occurrences with anchor-label overlap A=0.982. Requiring identical context-event references reduces overlap to 0.798. These are structural repeatability measures, not semantic accuracy: 16 of 26 task IDs also occur in development, and historical tool payloads were truncated to 110 characters. Retrospective controls show that collapsing all labels raises overlap to 0.986, while simple endpoint rules reproduce the tool-anchored portion with 0.997 overlap. Assistant-message actions have 0.971 overlap, with a per-label minimum of 0.816. Applying the frozen codebook to 244 further trajectories yields 4,058 records, including eight diagnostic outcomes. The contribution is an explicit, auditable annotation instrument and a case study of its construction and measurement limits; human-reference validity and downstream utility remain to be established.

==> 04_ARXIV_METADATA.txt <==
TITLE
Canonical Procedural Actions: An Auditable Annotation Protocol for Tool-Use Agent Traces

AUTHORS (in order; enter as separate authors if the form requires it)
Songqi Li
Dongqing Li
Zheqiao Cheng

ABSTRACT
Tool-use agent traces identify messages and API calls, but procedural analyses also need explicit units of action and inspectable links to their evidence. We present Canonical Procedural Actions (CPAs), an annotation protocol that records a procedural function, its first agent-event anchor, the agent events that realize it, and separate contextual evidence. Multiple actions may share a message anchor without an inferred within-message order. A retail case study produces a versioned 24-entry codebook through open induction, recorded consolidation, and successive application audits. Two isolated LLM contexts annotate 32 trajectories disjoint from development at the trajectory level, producing 499 and 491 occurrences with anchor-label overlap A=0.982. Requiring identical context-event references reduces overlap to 0.798. These are structural repeatability measures, not semantic accuracy: 16 of 26 task IDs also occur in development, and historical tool payloads were truncated to 110 characters. Retrospective controls show that collapsing all labels raises overlap to 0.986, while simple endpoint rules reproduce the tool-anchored portion with 0.997 overlap. Assistant-message actions have 0.971 overlap, with a per-label minimum of 0.816. Applying the frozen codebook to 244 further trajectories yields 4,058 records, including eight diagnostic outcomes. The contribution is an explicit, auditable annotation instrument and a case study of its construction and measurement limits; human-reference validity and downstream utility remain to be established.

COMMENTS (optional)
23 pages, 5 figures, 9 tables. Includes ancillary files for reproducing the reported analyses.

AUTHOR DETAILS FOR CHECKING (not part of the abstract)
Songqi Li — Cambridge Language Sciences, Raised Faculty Building, Sidgwick Avenue, Cambridge CB3 9DA, United Kingdom; sl2097@cam.ac.uk (corresponding author)
Dongqing Li — Department of Statistics, University of Oxford, 24–29 St Giles', Oxford OX1 3LB, United Kingdom; dongqing.li@kellogg.ox.ac.uk
Zheqiao Cheng — Zhejiang University, China; chengzheqiao@gmail.com


==> 06_BUILD_VERIFICATION.json <==
{
  "status": "PASS_LOCAL_REPRODUCTION_AND_BUILD",
  "date": "2026-09-20",
  "authors": [
    "Songqi Li",
    "Dongqing Li",
    "Zheqiao Cheng"
  ],
  "third_author": {
    "affiliation": "Zhejiang University, China",
    "email": "chengzheqiao@gmail.com",
    "source": "User-supplied OpenReview profile text, not independently fetched"
  },
  "compile_engine": "Tectonic 0.15.0 (XeTeX); arXiv server and standalone XeLaTeX/pdfLaTeX untested",
  "historical_inputs": 67,
  "public_script_path_redactions": 2,
  "annotation_inputs_unchanged": true,
  "tests_passed": 7,
  "commands": [
    {
      "command": "python3 -B analysis/analyze.py",
      "exit_code": 0
    },
    {
      "command": "python3 -B analysis/query_demo.py",
      "exit_code": 0
    },
    {
      "command": "python3 -B -m unittest discover -s analysis -p test_*.py",
      "exit_code": 0
    },
    {
      "command": "tectonic --reruns 2 --keep-logs main.tex",
      "exit_code": 0
    }
  ],
  "generated_tables_equal_after_reproduction": true,
  "original_numerical_summary_unchanged": true,
  "pdf_sha256": "332d988423a868c17a65f4adb0dd9bf9ee914851f091694862164a5936a0b93b",
  "source_zip_sha256": "c6ccff3423cbd006c0c05bb0d66b550bc7845c154591cf67f33c16795f9674fa",
  "archive_file_count": 110,
  "archive_bytes": 673081,
  "ancillary_tex_files": 0,
  "credential_pattern_matches": 0,
  "home_directory_path_matches": 0,
  "tex_errors_undefined_references_overfull_boxes": [],
  "new_human_annotations": 0,
  "new_model_annotation_runs": 0,
  "arxiv_submission_performed": false,
  "remaining_author_actions": [
    "Choose the arXiv license and confirm redistribution rights for accompanying trace data",
    "Review arXiv-generated PDF before submitting"
  ],
  "remaining_scientific_limits": [
    "No human-reference correctness or downstream-utility study",
    "Exact upstream benchmark revision and trace-generating configuration unresolved and disclosed"
  ],
  "pdf_pages": 23,
  "figures": 5,
  "tables": 9,
  "source_build_pdf_text_matches": true,
  "pdf_author_metadata_matches": true
}


==> HANDOFF_MANIFEST.json <==
{
  "01_CPA_preprint.pdf": {
    "bytes": 174884,
    "sha256": "332d988423a868c17a65f4adb0dd9bf9ee914851f091694862164a5936a0b93b"
  },
  "02_CPA_arxiv_source.zip": {
    "bytes": 673081,
    "sha256": "c6ccff3423cbd006c0c05bb0d66b550bc7845c154591cf67f33c16795f9674fa"
  },
  "03_UPLOAD_GUIDE_ZH.md": {
    "bytes": 2940,
    "sha256": "043ee42700d2a8ef59801f6dfb8d3281fc17d835702fcfc41595e623acd825d9"
  },
  "04_ARXIV_METADATA.txt": {
    "bytes": 2324,
    "sha256": "41a4ba9fcb5777d1c34ee32ae5414fdfb7176f2f87e09596ed990b0aace6f218"
  },
  "05_PUBLICATION_CHECK.md": {
    "bytes": 2307,
    "sha256": "87c07aca2e37e88771af6a619805d5f9a4af5ea59467d49655e00f4dd174b183"
  },
  "06_BUILD_VERIFICATION.json": {
    "bytes": 2080,
    "sha256": "a439a808c6438b23e014cba485a94b5e27887d8318b4a91154632e9e2d73d7ae"
  },
  "07_RESCUE_PLAN_ZH.md": {
    "bytes": 6936,
    "sha256": "0d5d0e42227483bd02942210f3235052035b6cb0fab17e9e8743d16a967d56da"
  }
}

